Overview of LiLAS 2021 -- Living Labs for Academic Search

The Living Labs for Academic Search (LiLAS) lab aims to strengthen the concept of user-centric living labs for academic search. The methodological gap between real-world and lab-based evaluation should be bridged by allowing lab participants to evaluate their retrieval approaches in two real-world academic search systems from life sciences and social sciences. This overview paper outlines the two academic search systems LIVIVO and GESIS Search, and their corresponding tasks within LiLAS, which are ad-hoc retrieval and dataset recommendation. The lab is based on a new evaluation infrastructure named STELLA that allows participants to submit results corresponding to their experimental systems in the form of pre-computed runs and Docker containers that can be integrated into production systems and generate experimental results in real-time. Both submission types are interleaved with the results provided by the productive systems allowing for a seamless presentation and evaluation. The evaluation of results and a meta-analysis of the different tasks and submission types complement this overview.

==> sections/gesis-code.yaml <==
# Sample publication document
{ "id": "csa201419416",
  "title": "The Changing Value...",
  "abstract": "This article reviews...",
  "topic":[
    "Children",
    "Child Mortality",
    "Values"] }

# Sample research dataset document
{ "id": "DA3433",
  "title": "Kindheit, Jugend und Erwachsenwerden...",
  "title_en": "Childhood, Adolencence, and Becoming an Adult...",
  "abstract": "Die Hauptthemen der Studie...",
  "abstract_en": "The primary topics of the study...",
  "topic": ["Familie und Ehe", "Kinder"],
  "topic_en": ["Family life and marriage", "Children"] }

# Sample candidate list
{ "s_id": "gesis-ssoar-62031", 
  "candidate_docs": {
    "ZA6752": 0.1856689453125, 
    "ZA6751": 0.183837890625, 
    "ZA6749": 0.181396484375, 
    "ZA6782": 0.1795654296875} }

==> sections/livivo-code.yaml <==
# Sample head query
{ "qid": 1001, "qstr": "integrierte AND versorgung", "freq": 12 }

# Sample documents
{ "DBRECORDID": "AGRISFR2016215853",
  "TITLE": ["Dissection ..."],
  "AUTHOR": ["Teyssèdre, Simon"],
  "SOURCE": ["Dissection ..."],
  "LANGUAGE": ["fra"],  
  "DATABASE": ["AGRIS"] }

# Sample candidate list
{ "qid": 1001, 
  "qstr": "integrierte AND versorgung", 
  "candidates": ["C951899619", "C676171", "848078", "C765841" ... ] }
